DRL-based Dolph-Tschebyscheff Beamforming in Downlink Transmission for Mobile Users

With the emergence of AI technologies in next-generation communication systems, machine learning plays a pivotal role due to its ability to address high-dimensional, non-stationary optimization problems within dynamic environments while maintaining computational efficiency. One such application is directional beamforming, achieved through learning-based blind beamforming techniques that utilize already existing radio frequency (RF) fingerprints of the user equipment obtained from the base stations and eliminate the need for additional hardware or channel and angle estimations. However, as the number of users and antenna dimensions increase, thereby expanding the problem's complexity, the learning process becomes increasingly challenging, and the performance of the learning-based method cannot match that of the optimal solution. In such a scenario, we propose a deep reinforcement learning-based blind beamforming technique using a learnable Dolph-Tschebyscheff antenna array that can change its beam pattern to accommodate mobile users. Our simulation results show that the proposed method can support data rates very close to the best possible values.

==> data/data_03UE_BS04x04_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,8783.528,1268.773
24,8569.726,3300.261
49,8499.646,3928.703
74,8483.522,4781.672
99,8584.868,5167.323
124,8588.649,5456.664
149,8637.265,5652.425
174,8649.301,5883.157
199,8533.796,6094.381
224,8468.095,6258.642
249,8578.772,6471.449
274,8555.065,6534.807
299,8526.356,6700.841
324,8571.985,6998.246
349,8505.057,7227.505
374,8534.621,7395.405
399,8399.788,7584.861
424,8339.539,7751.019
449,8484.136,8035.612
474,8637.868,8295.392
499,8600.370,8065.277


==> data/data_03UE_BS07x07_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,10541.614,1015.796
24,10296.119,2946.899
49,10248.825,3494.346
74,10242.064,4246.171
99,10346.120,4561.017
124,10340.166,4809.451
149,10378.131,5039.147
174,10437.285,5277.643
199,10330.207,5504.371
224,10235.135,5676.927
249,10315.502,5911.115
274,10294.336,6077.670
299,10287.369,6281.514
324,10321.524,6580.634
349,10265.413,6835.186
374,10306.167,7086.398
399,10147.066,7382.196
424,10064.002,7684.174
449,10223.682,8149.104
474,10379.933,8599.387
499,10354.920,8512.819


==> data/data_03UE_BS10x10_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,11949.549,1176.734
24,11596.428,2830.078
49,11539.828,3418.042
74,11515.973,4167.586
99,11617.113,4447.321
124,11614.925,4666.401
149,11656.277,4849.516
174,11697.248,5078.389
199,11606.658,5291.340
224,11514.842,5455.214
249,11571.248,5665.243
274,11561.073,5804.899
299,11557.074,6004.381
324,11590.488,6332.833
349,11523.077,6630.053
374,11570.190,6890.857
399,11428.231,7202.045
424,11343.076,7552.471
449,11506.936,8133.516
474,11670.796,8706.628
499,11634.515,8683.712


==> data/data_10UE_BS04x04_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,2845.796,416.867
24,2699.398,459.276
49,2693.304,491.272
74,2685.541,590.387
99,2693.431,726.820
124,2672.705,876.675
149,2661.625,1004.722
174,2711.941,1095.783
199,2682.098,1182.174
224,2664.072,1270.288
249,2676.586,1337.193
274,2686.159,1383.241
299,2688.603,1452.348
324,2663.972,1516.324
349,2695.761,1570.061
374,2698.538,1623.974
399,2672.252,1664.076
424,2655.608,1695.438
449,2673.129,1741.054
474,2661.524,1777.399
499,2651.872,1778.240


==> data/data_10UE_BS07x07_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,4106.362,398.557
24,3960.935,455.166
49,3952.508,481.662
74,3935.669,549.242
99,3941.501,659.540
124,3918.129,807.771
149,3904.545,939.054
174,3967.359,1023.608
199,3932.373,1105.704
224,3913.557,1187.610
249,3935.492,1242.460
274,3947.697,1285.995
299,3948.084,1330.277
324,3908.872,1374.154
349,3941.462,1426.580
374,3950.093,1473.972
399,3922.356,1539.299
424,3894.894,1598.940
449,3907.820,1640.900
474,3901.067,1666.356
499,3892.299,1667.426


==> data/data_10UE_BS08x08_rateCdf_compare.csv <==
cdf,ddpg_2x128_gamma060_trainedDT_R3_000,ddpg_2x128_gamma060_trainedDT_R3_001,ddpg_2x128_gamma060_trainedDT_R3_002,ddpg_2x128_gamma060_trainedDT_R3_003,ddpg_2x128_gamma060_DT_000,ddpg_2x128_gamma060_DT_001,ddpg_2x128_gamma060_DT_002,ddpg_2x128_gamma060_DT_003,greedy,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003
0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,1.347,0.000,0.000,0.000,0.000
0.010,0.024,0.126,0.000,0.160,0.002,0.008,0.003,0.001,2.010,0.007,0.000,0.001,0.004
0.020,0.351,0.823,0.080,0.629,0.026,0.105,0.023,0.027,2.297,0.049,0.026,0.007,0.042
0.030,0.622,1.256,0.255,0.885,0.079,0.310,0.057,0.074,2.433,0.120,0.096,0.024,0.126
0.040,0.993,1.531,0.511,1.063,0.135,0.553,0.092,0.125,2.541,0.193,0.170,0.063,0.253
0.050,1.152,1.783,0.743,1.236,0.208,0.728,0.165,0.205,2.640,0.275,0.228,0.113,0.380
0.060,1.311,1.949,0.909,1.412,0.301,0.990,0.246,0.288,2.730,0.383,0.307,0.167,0.475
0.070,1.460,2.063,1.079,1.542,0.416,1.186,0.335,0.373,2.809,0.457,0.390,0.235,0.571
0.080,1.583,2.156,1.200,1.681,0.575,1.334,0.435,0.468,2.869,0.549,0.461,0.291,0.664
0.090,1.759,2.252,1.315,1.832,0.701,1.494,0.606,0.569,2.930,0.620,0.528,0.354,0.732
0.100,1.901,2.317,1.459,1.959,0.843,1.636,0.759,0.661,2.994,0.684,0.583,0.408,0.788
0.110,2.042,2.373,1.555,2.047,1.058,1.729,0.932,0.779,3.042,0.734,0.636,0.458,0.839
0.120,2.168,2.425,1.676,2.154,1.247,1.807,1.075,0.886,3.087,0.784,0.692,0.502,0.887
0.130,2.262,2.466,1.790,2.248,1.405,1.875,1.235,1.025,3.133,0.844,0.741,0.546,0.929
0.140,2.331,2.512,1.886,2.320,1.573,1.936,1.383,1.136,3.179,0.888,0.783,0.604,0.968
0.150,2.390,2.547,1.995,2.381,1.707,1.981,1.541,1.244,3.222,0.929,0.828,0.635,1.006
0.160,2.443,2.577,2.063,2.431,1.795,2.017,1.648,1.315,3.265,0.968,0.865,0.675,1.039
0.170,2.491,2.606,2.132,2.482,1.868,2.055,1.737,1.419,3.307,1.001,0.906,0.707,1.072
0.180,2.530,2.637,2.208,2.523,1.933,2.084,1.805,1.512,3.349,1.033,0.943,0.744,1.100
0.190,2.566,2.669,2.267,2.558,1.972,2.111,1.860,1.612,3.381,1.066,0.979,0.779,1.128
0.200,2.603,2.702,2.334,2.596,2.016,2.140,1.918,1.700,3.415,1.096,1.013,0.806,1.156
0.210,2.636,2.737,2.381,2.625,2.049,2.165,1.964,1.769,3.455,1.119,1.045,0.839,1.182
0.220,2.668,2.768,2.416,2.655,2.077,2.194,2.010,1.823,3.489,1.144,1.070,0.867,1.214
0.230,2.702,2.800,2.456,2.684,2.102,2.226,2.043,1.877,3.522,1.165,1.095,0.896,1.240
0.240,2.742,2.831,2.491,2.717,2.128,2.255,2.077,1.925,3.561,1.188,1.121,0.922,1.268
0.250,2.790,2.857,2.525,2.756,2.148,2.281,2.109,1.978,3.594,1.216,1.144,0.946,1.298
0.260,2.826,2.874,2.562,2.786,2.167,2.302,2.141,2.011,3.624,1.239,1.174,0.972,1.324
0.270,2.856,2.897,2.592,2.815,2.185,2.324,2.168,2.038,3.649,1.267,1.202,1.004,1.354
0.280,2.885,2.917,2.623,2.844,2.200,2.344,2.192,2.067,3.683,1.289,1.234,1.026,1.385
0.290,2.909,2.943,2.657,2.873,2.213,2.367,2.219,2.091,3.712,1.313,1.264,1.052,1.409
0.300,2.950,2.981,2.685,2.903,2.223,2.388,2.238,2.112,3.742,1.333,1.285,1.076,1.428
0.310,2.991,3.025,2.723,2.938,2.239,2.408,2.258,2.134,3.771,1.353,1.311,1.101,1.451
0.320,3.036,3.068,2.751,2.982,2.259,2.434,2.283,2.153,3.797,1.372,1.339,1.121,1.473
0.330,3.091,3.107,2.790,3.024,2.280,2.461,2.308,2.171,3.827,1.385,1.360,1.143,1.492
0.340,3.147,3.188,2.823,3.063,2.299,2.487,2.327,2.190,3.852,1.396,1.383,1.169,1.515
0.350,3.218,3.289,2.847,3.107,2.322,2.516,2.345,2.208,3.876,1.411,1.404,1.190,1.532
0.360,3.283,3.401,2.872,3.145,2.341,2.540,2.364,2.225,3.908,1.426,1.421,1.210,1.551
0.370,3.336,3.504,2.900,3.202,2.363,2.565,2.385,2.243,3.940,1.442,1.444,1.231,1.570
0.380,3.404,3.602,2.926,3.247,2.382,2.597,2.403,2.264,3.962,1.456,1.464,1.258,1.589
0.390,3.464,3.676,2.957,3.294,2.400,2.626,2.419,2.281,3.988,1.468,1.486,1.282,1.612
0.400,3.529,3.756,2.988,3.340,2.418,2.663,2.437,2.300,4.016,1.483,1.506,1.304,1.638
0.410,3.599,3.837,3.026,3.381,2.438,2.704,2.454,2.321,4.047,1.495,1.523,1.325,1.660
0.420,3.664,3.900,3.058,3.431,2.455,2.768,2.472,2.339,4.074,1.510,1.541,1.346,1.685
0.430,3.722,3.965,3.088,3.480,2.467,2.839,2.490,2.358,4.098,1.531,1.563,1.370,1.707
0.440,3.776,4.028,3.129,3.520,2.479,2.930,2.516,2.379,4.126,1.549,1.581,1.390,1.732
0.450,3.831,4.078,3.193,3.565,2.499,3.009,2.541,2.396,4.154,1.568,1.596,1.412,1.756
0.460,3.886,4.129,3.262,3.605,2.518,3.087,2.564,2.414,4.184,1.586,1.615,1.436,1.783
0.470,3.949,4.189,3.328,3.645,2.536,3.172,2.589,2.433,4.209,1.604,1.633,1.454,1.807
0.480,4.010,4.235,3.398,3.686,2.559,3.235,2.621,2.450,4.241,1.625,1.654,1.473,1.832
0.490,4.070,4.285,3.477,3.725,2.580,3.294,2.647,2.471,4.272,1.644,1.674,1.492,1.855
0.500,4.121,4.333,3.538,3.766,2.603,3.366,2.674,2.497,4.295,1.665,1.696,1.507,1.877
0.510,4.166,4.372,3.601,3.802,2.632,3.448,2.703,2.522,4.323,1.686,1.716,1.524,1.905
0.520,4.222,4.422,3.667,3.840,2.666,3.520,2.737,2.544,4.354,1.711,1.740,1.542,1.928
0.530,4.274,4.459,3.726,3.875,2.692,3.593,2.782,2.570,4.382,1.734,1.767,1.559,1.955
0.540,4.323,4.505,3.785,3.918,2.730,3.658,2.837,2.601,4.409,1.758,1.795,1.574,1.981
0.550,4.372,4.542,3.842,3.960,2.774,3.725,2.899,2.636,4.428,1.788,1.825,1.589,2.013
0.560,4.419,4.586,3.894,3.999,2.811,3.790,2.971,2.668,4.457,1.817,1.855,1.603,2.044
0.570,4.463,4.623,3.946,4.038,2.863,3.845,3.037,2.701,4.490,1.848,1.884,1.623,2.069
0.580,4.500,4.655,3.996,4.076,2.916,3.901,3.122,2.738,4.516,1.882,1.916,1.642,2.095
0.590,4.535,4.689,4.043,4.113,2.979,3.965,3.190,2.773,4.545,1.910,1.946,1.664,2.118
0.600,4.575,4.727,4.094,4.156,3.049,4.019,3.273,2.816,4.574,1.941,1.972,1.683,2.145
0.610,4.615,4.762,4.148,4.193,3.120,4.063,3.351,2.856,4.599,1.976,2.000,1.704,2.169
0.620,4.656,4.798,4.209,4.234,3.191,4.104,3.442,2.906,4.632,2.012,2.030,1.727,2.192
0.630,4.692,4.830,4.269,4.275,3.265,4.142,3.536,2.959,4.661,2.046,2.057,1.748,2.214
0.640,4.730,4.860,4.321,4.315,3.372,4.176,3.623,3.020,4.691,2.073,2.085,1.775,2.236
0.650,4.770,4.891,4.374,4.363,3.456,4.210,3.696,3.081,4.721,2.103,2.109,1.800,2.255
0.660,4.807,4.920,4.416,4.403,3.545,4.243,3.769,3.146,4.748,2.139,2.145,1.824,2.279
0.670,4.837,4.953,4.465,4.455,3.641,4.274,3.843,3.203,4.782,2.169,2.172,1.849,2.299
0.680,4.868,4.982,4.514,4.493,3.713,4.293,3.900,3.281,4.816,2.197,2.196,1.878,2.323
0.690,4.902,5.005,4.564,4.533,3.791,4.321,3.959,3.353,4.849,2.226,2.226,1.903,2.347
0.700,4.931,5.030,4.609,4.575,3.858,4.342,4.011,3.420,4.881,2.257,2.252,1.927,2.374
0.710,4.959,5.056,4.665,4.631,3.925,4.364,4.060,3.496,4.918,2.286,2.280,1.953,2.399
0.720,4.990,5.082,4.722,4.684,3.992,4.387,4.095,3.584,4.954,2.313,2.305,1.981,2.419
0.730,5.014,5.107,4.772,4.731,4.044,4.411,4.131,3.670,4.987,2.339,2.330,2.015,2.442
0.740,5.049,5.137,4.819,4.781,4.098,4.437,4.171,3.747,5.020,2.364,2.358,2.049,2.465
0.750,5.073,5.161,4.855,4.829,4.146,4.459,4.211,3.815,5.061,2.386,2.385,2.081,2.487
0.760,5.103,5.187,4.901,4.878,4.189,4.480,4.242,3.894,5.095,2.412,2.411,2.113,2.509
0.770,5.132,5.211,4.936,4.921,4.231,4.507,4.280,3.964,5.126,2.441,2.437,2.153,2.533
0.780,5.160,5.234,4.983,4.961,4.261,4.531,4.315,4.018,5.165,2.469,2.465,2.189,2.560
0.790,5.188,5.261,5.023,4.992,4.300,4.552,4.352,4.076,5.202,2.497,2.493,2.227,2.589
0.800,5.212,5.286,5.057,5.021,4.339,4.574,4.379,4.134,5.239,2.524,2.520,2.262,2.620
0.810,5.240,5.310,5.092,5.048,4.375,4.595,4.409,4.186,5.286,2.550,2.546,2.305,2.653
0.820,5.265,5.332,5.127,5.079,4.406,4.615,4.441,4.238,5.330,2.574,2.581,2.342,2.683
0.830,5.292,5.356,5.160,5.104,4.441,4.633,4.472,4.278,5.373,2.603,2.609,2.382,2.714
0.840,5.316,5.384,5.187,5.136,4.466,4.652,4.501,4.315,5.423,2.633,2.646,2.416,2.746
0.850,5.344,5.412,5.222,5.174,4.497,4.671,4.529,4.357,5.476,2.663,2.679,2.447,2.781
0.860,5.374,5.438,5.261,5.213,4.530,4.689,4.555,4.394,5.530,2.690,2.711,2.485,2.817
0.870,5.403,5.463,5.297,5.247,4.567,4.708,4.581,4.435,5.580,2.721,2.746,2.534,2.850
0.880,5.435,5.487,5.332,5.278,4.600,4.734,4.606,4.471,5.640,2.755,2.779,2.573,2.890
0.890,5.467,5.511,5.367,5.315,4.635,4.756,4.628,4.506,5.708,2.790,2.817,2.617,2.924
0.900,5.491,5.535,5.401,5.344,4.664,4.780,4.659,4.551,5.784,2.825,2.853,2.661,2.958
0.910,5.516,5.566,5.440,5.386,4.698,4.810,4.698,4.594,5.843,2.880,2.895,2.705,2.989
0.920,5.545,5.594,5.477,5.426,4.744,4.841,4.736,4.641,5.926,2.927,2.943,2.753,3.032
0.930,5.581,5.626,5.512,5.465,4.791,4.875,4.772,4.694,6.021,2.967,2.994,2.811,3.081
0.940,5.623,5.672,5.553,5.506,4.836,4.914,4.813,4.744,6.124,3.029,3.048,2.872,3.123
0.950,5.671,5.717,5.618,5.560,4.896,4.952,4.862,4.806,6.222,3.078,3.112,2.940,3.184
0.960,5.737,5.762,5.689,5.626,4.945,5.004,4.926,4.876,6.368,3.145,3.187,3.023,3.246
0.970,5.801,5.812,5.755,5.705,5.025,5.078,5.016,4.952,6.544,3.255,3.307,3.147,3.302
0.980,5.890,5.894,5.837,5.815,5.129,5.178,5.158,5.062,6.743,3.381,3.439,3.286,3.417
0.990,6.023,5.998,5.944,6.039,5.293,5.350,5.489,5.259,7.063,3.659,3.632,3.513,3.659
1.000,8.049,8.443,7.882,8.456,7.245,7.098,7.731,6.934,9.443,5.154,4.723,4.437,4.601


==> data/data_10UE_BS08x08_rateEvo_compare.csv <==
x_data,y_ddpg_2x128_gamma060_trainedDT_R3,y_ddpg_2x128_gamma060_DT,y_greedy,y_ddpg_2x128_gamma060
0,707.254,548.600,4547.873,476.221
24,841.082,941.356,4332.564,482.297
49,1015.167,1132.746,4321.018,492.868
74,1433.062,1464.647,4300.373,529.265
99,1897.146,1727.657,4310.895,606.802
124,2253.733,1949.940,4289.277,729.834
149,2505.452,2091.265,4267.808,852.751
174,2711.294,2203.182,4331.804,955.129
199,2885.423,2327.285,4296.394,1052.039
224,3033.590,2440.335,4279.526,1134.025
249,3139.708,2511.305,4302.549,1195.963
274,3231.047,2530.631,4310.551,1248.951
299,3322.560,2588.393,4314.088,1299.702
324,3413.677,2672.872,4279.730,1348.347
349,3490.675,2719.414,4312.147,1411.194
374,3540.665,2757.998,4320.507,1468.168
399,3626.644,2820.728,4295.661,1527.391
424,3696.445,2862.098,4263.399,1591.804
449,3709.740,2892.670,4275.744,1636.792
474,3749.728,2950.004,4268.431,1665.182
499,3771.731,2954.082,4259.805,1683.626


==> data/data_10UE_BS10x10_rateCdf_compare.csv <==
cdf,ddpg_2x128_gamma060_trainedDT_R3_000,ddpg_2x128_gamma060_trainedDT_R3_001,ddpg_2x128_gamma060_trainedDT_R3_002,ddpg_2x128_gamma060_trainedDT_R3_003,ddpg_2x128_gamma060_DT_000,ddpg_2x128_gamma060_DT_001,ddpg_2x128_gamma060_DT_002,ddpg_2x128_gamma060_DT_003,ddpg_2x128_gamma060_trainedDT_R_000,ddpg_2x128_gamma060_trainedDT_R_001,ddpg_2x128_gamma060_trainedDT_R_002,ddpg_2x128_gamma060_trainedDT_R_003,greedy,ddpg_2x128_gamma060_000,ddpg_2x128_gamma060_001,ddpg_2x128_gamma060_002,ddpg_2x128_gamma060_003,ddpg_2x128_gamma060_trainedDT_R1_000,ddpg_2x128_gamma060_trainedDT_R1_001,ddpg_2x128_gamma060_trainedDT_R1_002,ddpg_2x128_gamma060_trainedDT_R1_003,ddpg_2x128_gamma060_trainedDT_R2_000,ddpg_2x128_gamma060_trainedDT_R2_001,ddpg_2x128_gamma060_trainedDT_R2_002,ddpg_2x128_gamma060_trainedDT_R2_003,ddpg_2x128_gamma060_trainedDT_000,ddpg_2x128_gamma060_trainedDT_001,ddpg_2x128_gamma060_trainedDT_002,ddpg_2x128_gamma060_trainedDT_003
0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,1.639,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000,0.000
0.010,0.047,0.820,0.891,0.403,0.001,0.000,0.001,0.002,0.356,0.408,0.559,0.482,2.421,0.000,0.002,0.001,0.004,0.071,0.765,0.430,0.258,0.204,0.012,0.362,0.032,0.001,0.139,0.339,0.284
0.020,0.664,1.299,1.438,1.328,0.044,0.006,0.013,0.031,1.006,1.075,1.196,1.053,2.731,0.003,0.053,0.015,0.035,0.425,1.362,1.177,0.806,0.732,0.332,1.247,0.583,0.247,0.593,0.669,0.986
0.030,1.293,1.739,1.718,1.823,0.146,0.031,0.035,0.101,1.280,1.446,1.462,1.389,2.901,0.016,0.135,0.043,0.091,0.822,1.725,1.576,1.132,1.151,0.807,1.777,0.932,0.582,0.934,0.912,1.371
0.040,1.577,1.996,1.911,2.043,0.279,0.063,0.084,0.237,1.471,1.612,1.580,1.546,3.027,0.038,0.283,0.099,0.158,1.047,1.927,1.817,1.391,1.696,1.048,1.998,1.126,0.790,1.155,1.118,1.637
0.050,1.763,2.181,2.044,2.178,0.459,0.115,0.143,0.333,1.610,1.709,1.706,1.682,3.131,0.069,0.416,0.155,0.213,1.229,2.091,1.999,1.607,1.985,1.285,2.109,1.346,0.986,1.370,1.273,1.856
0.060,1.946,2.317,2.143,2.290,0.647,0.175,0.230,0.452,1.726,1.825,1.798,1.791,3.225,0.098,0.506,0.200,0.281,1.431,2.190,2.154,1.780,2.110,1.493,2.234,1.585,1.161,1.524,1.455,2.000
0.070,2.086,2.408,2.234,2.371,0.866,0.267,0.323,0.591,1.808,1.919,1.875,1.871,3.306,0.130,0.581,0.234,0.341,1.600,2.292,2.252,1.933,2.216,1.634,2.327,1.769,1.329,1.643,1.627,2.095
0.080,2.189,2.488,2.299,2.451,1.069,0.351,0.431,0.714,1.888,1.984,1.944,1.938,3.396,0.169,0.645,0.289,0.413,1.722,2.370,2.331,2.053,2.297,1.766,2.402,1.878,1.514,1.763,1.747,2.184
0.090,2.269,2.549,2.358,2.503,1.211,0.441,0.536,0.868,1.952,2.031,1.997,1.996,3.468,0.203,0.716,0.352,0.476,1.844,2.435,2.407,2.167,2.355,1.907,2.459,1.978,1.646,1.851,1.860,2.245
0.100,2.340,2.602,2.422,2.561,1.321,0.536,0.634,0.996,2.010,2.073,2.041,2.045,3.531,0.239,0.793,0.405,0.535,1.939,2.496,2.470,2.262,2.415,2.032,2.505,2.063,1.776,1.929,1.959,2.300
0.110,2.401,2.654,2.470,2.606,1.426,0.650,0.734,1.147,2.053,2.117,2.074,2.089,3.594,0.278,0.854,0.463,0.592,2.033,2.539,2.530,2.336,2.456,2.118,2.551,2.139,1.873,1.997,2.048,2.339
0.120,2.461,2.689,2.509,2.649,1.526,0.770,0.858,1.260,2.085,2.156,2.104,2.126,3.656,0.336,0.899,0.513,0.646,2.114,2.585,2.583,2.392,2.509,2.203,2.596,2.195,1.956,2.069,2.122,2.379
0.130,2.501,2.733,2.542,2.679,1.595,0.873,0.987,1.370,2.122,2.196,2.135,2.161,3.701,0.391,0.946,0.554,0.693,2.186,2.620,2.629,2.449,2.544,2.261,2.627,2.261,2.032,2.137,2.179,2.423
0.140,2.544,2.765,2.580,2.717,1.662,0.984,1.109,1.466,2.157,2.225,2.169,2.196,3.751,0.432,0.983,0.604,0.740,2.247,2.652,2.662,2.491,2.586,2.330,2.663,2.309,2.088,2.182,2.233,2.466
0.150,2.583,2.812,2.609,2.749,1.724,1.086,1.229,1.546,2.187,2.265,2.203,2.231,3.798,0.475,1.023,0.653,0.784,2.295,2.685,2.691,2.536,2.619,2.382,2.699,2.352,2.139,2.233,2.285,2.509
0.160,2.612,2.868,2.634,2.783,1.780,1.196,1.339,1.610,2.215,2.301,2.229,2.271,3.843,0.516,1.052,0.706,0.822,2.345,2.717,2.723,2.566,2.651,2.430,2.754,2.394,2.187,2.277,2.326,2.543
0.170,2.645,2.913,2.661,2.813,1.825,1.317,1.429,1.679,2.250,2.335,2.262,2.305,3.887,0.562,1.084,0.753,0.860,2.393,2.745,2.751,2.597,2.683,2.480,2.808,2.431,2.238,2.317,2.365,2.589
0.180,2.678,2.939,2.687,2.846,1.876,1.429,1.526,1.743,2.279,2.368,2.285,2.343,3.934,0.603,1.114,0.794,0.893,2.433,2.775,2.788,2.627,2.706,2.509,2.853,2.462,2.285,2.353,2.404,2.631
0.190,2.704,2.960,2.716,2.885,1.910,1.512,1.617,1.794,2.306,2.402,2.308,2.376,3.967,0.644,1.140,0.831,0.924,2.476,2.812,2.821,2.651,2.733,2.539,2.900,2.491,2.321,2.381,2.434,2.671
0.200,2.735,2.988,2.741,2.926,1.944,1.577,1.679,1.851,2.332,2.431,2.338,2.414,4.001,0.691,1.171,0.863,0.952,2.512,2.853,2.854,2.681,2.763,2.564,2.936,2.517,2.351,2.412,2.463,2.709
0.210,2.765,3.030,2.783,2.957,1.979,1.640,1.741,1.890,2.363,2.455,2.360,2.448,4.040,0.734,1.201,0.897,0.984,2.546,2.884,2.890,2.712,2.796,2.586,2.969,2.541,2.376,2.446,2.488,2.744
0.220,2.798,3.071,2.815,2.991,2.011,1.699,1.797,1.934,2.392,2.479,2.387,2.479,4.081,0.779,1.228,0.927,1.009,2.575,2.917,2.923,2.739,2.835,2.607,3.005,2.563,2.400,2.472,2.511,2.782
0.230,2.838,3.128,2.844,3.037,2.032,1.755,1.849,1.964,2.418,2.510,2.420,2.515,4.113,0.819,1.255,0.962,1.040,2.601,2.952,2.950,2.770,2.885,2.636,3.052,2.586,2.424,2.499,2.534,2.833
0.240,2.875,3.195,2.876,3.068,2.053,1.806,1.889,1.996,2.442,2.539,2.455,2.563,4.147,0.856,1.278,0.987,1.064,2.628,2.980,2.977,2.803,2.926,2.662,3.102,2.605,2.444,2.526,2.557,2.884
0.250,2.903,3.296,2.916,3.107,2.074,1.849,1.923,2.021,2.460,2.587,2.472,2.609,4.180,0.893,1.306,1.014,1.088,2.644,3.013,3.004,2.837,2.960,2.694,3.135,2.623,2.466,2.550,2.585,2.923
0.260,2.927,3.407,2.953,3.159,2.098,1.892,1.957,2.047,2.487,2.639,2.501,2.653,4.218,0.922,1.337,1.036,1.110,2.675,3.049,3.034,2.867,2.997,2.732,3.183,2.651,2.489,2.574,2.609,2.956
0.270,2.952,3.541,2.986,3.266,2.118,1.927,1.982,2.065,2.514,2.685,2.535,2.721,4.251,0.949,1.363,1.060,1.144,2.702,3.089,3.064,2.895,3.031,2.770,3.277,2.672,2.513,2.601,2.634,3.027
0.280,2.981,3.635,3.031,3.396,2.137,1.961,2.010,2.082,2.540,2.767,2.567,2.803,4.286,0.977,1.388,1.084,1.172,2.734,3.137,3.098,2.925,3.089,2.813,3.378,2.694,2.539,2.624,2.662,3.119
0.290,3.027,3.723,3.077,3.479,2.162,1.993,2.029,2.102,2.565,2.848,2.612,2.892,4.318,1.000,1.411,1.115,1.195,2.755,3.214,3.126,2.951,3.151,2.861,3.461,2.715,2.568,2.653,2.686,3.212
0.300,3.066,3.818,3.128,3.602,2.183,2.021,2.050,2.120,2.583,2.933,2.666,2.959,4.354,1.025,1.432,1.140,1.223,2.790,3.295,3.156,2.984,3.226,2.903,3.542,2.743,2.599,2.681,2.710,3.295
0.310,3.111,3.920,3.176,3.714,2.204,2.048,2.071,2.140,2.614,3.016,2.740,3.013,4.383,1.045,1.450,1.167,1.252,2.815,3.389,3.223,3.023,3.313,2.945,3.626,2.773,2.621,2.710,2.736,3.375
0.320,3.154,4.012,3.272,3.824,2.222,2.074,2.088,2.161,2.651,3.102,2.821,3.079,4.415,1.073,1.473,1.199,1.280,2.848,3.465,3.301,3.055,3.424,2.981,3.716,2.806,2.649,2.735,2.761,3.448
0.330,3.205,4.075,3.374,3.928,2.248,2.094,2.100,2.182,2.700,3.183,2.900,3.144,4.444,1.097,1.492,1.228,1.304,2.881,3.539,3.380,3.084,3.518,3.029,3.803,2.841,2.678,2.756,2.783,3.519
0.340,3.292,4.136,3.451,4.028,2.278,2.114,2.120,2.207,2.775,3.261,2.966,3.207,4.477,1.119,1.512,1.254,1.324,2.906,3.623,3.466,3.123,3.606,3.081,3.871,2.877,2.707,2.778,2.805,3.588
0.350,3.385,4.192,3.549,4.105,2.303,2.136,2.135,2.229,2.844,3.326,3.048,3.260,4.508,1.137,1.529,1.283,1.350,2.935,3.706,3.573,3.164,3.689,3.141,3.937,2.914,2.730,2.811,2.826,3.650
0.360,3.473,4.244,3.649,4.172,2.328,2.158,2.157,2.252,2.906,3.381,3.136,3.317,4.542,1.162,1.546,1.302,1.379,2.964,3.776,3.658,3.231,3.785,3.200,3.997,2.952,2.753,2.843,2.847,3.710
0.370,3.568,4.295,3.731,4.238,2.352,2.177,2.178,2.278,2.973,3.432,3.195,3.371,4.577,1.185,1.569,1.328,1.405,2.995,3.839,3.750,3.321,3.867,3.288,4.054,2.988,2.785,2.870,2.871,3.764
0.380,3.640,4.345,3.807,4.297,2.372,2.191,2.196,2.302,3.050,3.479,3.252,3.426,4.610,1.215,1.590,1.350,1.424,3.045,3.902,3.838,3.423,3.944,3.375,4.113,3.029,2.817,2.916,2.895,3.825
0.390,3.719,4.400,3.896,4.353,2.394,2.206,2.213,2.334,3.111,3.519,3.314,3.469,4.647,1.241,1.612,1.371,1.449,3.090,3.963,3.919,3.523,3.996,3.461,4.170,3.085,2.852,2.959,2.920,3.879
0.400,3.801,4.440,3.970,4.410,2.413,2.224,2.235,2.358,3.167,3.572,3.361,3.511,4.681,1.268,1.633,1.390,1.469,3.134,4.015,3.992,3.615,4.050,3.532,4.227,3.128,2.897,3.009,2.945,3.932
0.410,3.861,4.484,4.030,4.458,2.428,2.244,2.257,2.381,3.218,3.619,3.415,3.546,4.711,1.293,1.651,1.409,1.491,3.179,4.069,4.068,3.700,4.101,3.611,4.295,3.166,2.941,3.056,2.980,3.976
0.420,3.932,4.524,4.092,4.508,2.450,2.263,2.280,2.398,3.285,3.664,3.478,3.576,4.742,1.314,1.673,1.434,1.509,3.229,4.113,4.128,3.769,4.156,3.673,4.347,3.260,2.982,3.106,3.028,4.030
0.430,3.988,4.567,4.152,4.543,2.470,2.281,2.300,2.419,3.337,3.696,3.523,3.609,4.776,1.333,1.694,1.451,1.530,3.288,4.172,4.201,3.843,4.212,3.727,4.403,3.359,3.031,3.159,3.093,4.074
0.440,4.047,4.608,4.221,4.585,2.487,2.302,2.322,2.437,3.387,3.727,3.564,3.644,4.809,1.353,1.719,1.471,1.551,3.363,4.220,4.268,3.916,4.254,3.793,4.455,3.457,3.091,3.209,3.161,4.115
0.450,4.101,4.641,4.300,4.620,2.509,2.326,2.345,2.461,3.429,3.761,3.609,3.686,4.836,1.372,1.740,1.491,1.571,3.450,4.267,4.335,3.980,4.297,3.850,4.497,3.563,3.137,3.254,3.233,4.150
0.460,4.154,4.677,4.351,4.649,2.530,2.347,2.369,2.490,3.473,3.793,3.649,3.708,4.861,1.395,1.764,1.512,1.588,3.536,4.313,4.404,4.040,4.346,3.904,4.544,3.659,3.200,3.313,3.309,4.182
0.470,4.214,4.713,4.407,4.684,2.555,2.368,2.391,2.517,3.523,3.824,3.695,3.740,4.891,1.415,1.794,1.535,1.603,3.608,4.365,4.456,4.100,4.398,3.955,4.589,3.743,3.257,3.366,3.382,4.216
0.480,4.268,4.747,4.453,4.714,2.574,2.386,2.414,2.541,3.567,3.848,3.732,3.772,4.918,1.438,1.820,1.555,1.620,3.687,4.419,4.522,4.149,4.448,4.009,4.634,3.807,3.322,3.417,3.449,4.252
0.490,4.320,4.777,4.508,4.743,2.592,2.402,2.433,2.569,3.608,3.874,3.773,3.809,4.944,1.460,1.850,1.577,1.643,3.746,4.465,4.577,4.205,4.491,4.053,4.675,3.872,3.391,3.465,3.516,4.280
0.500,4.370,4.814,4.549,4.771,2.613,2.419,2.453,2.595,3.649,3.902,3.800,3.840,4.974,1.485,1.876,1.597,1.663,3.827,4.514,4.625,4.263,4.536,4.098,4.706,3.945,3.449,3.509,3.583,4.318
0.510,4.419,4.845,4.595,4.805,2.634,2.432,2.481,2.622,3.681,3.932,3.831,3.871,5.004,1.503,1.908,1.621,1.687,3.886,4.561,4.659,4.309,4.573,4.147,4.744,4.010,3.512,3.545,3.643,4.350
0.520,4.469,4.883,4.639,4.837,2.659,2.453,2.505,2.652,3.715,3.955,3.862,3.901,5.036,1.525,1.936,1.646,1.710,3.949,4.608,4.705,4.363,4.611,4.185,4.781,4.073,3.566,3.580,3.707,4.386
0.530,4.518,4.909,4.677,4.867,2.688,2.478,2.534,2.685,3.746,3.979,3.898,3.929,5.067,1.548,1.970,1.664,1.731,4.013,4.651,4.749,4.421,4.651,4.224,4.809,4.127,3.619,3.621,3.778,4.413
0.540,4.563,4.939,4.718,4.893,2.728,2.500,2.560,2.717,3.781,4.006,3.928,3.953,5.101,1.571,1.998,1.689,1.755,4.068,4.695,4.794,4.478,4.687,4.261,4.835,4.190,3.674,3.662,3.848,4.443
0.550,4.605,4.968,4.757,4.923,2.772,2.528,2.592,2.756,3.812,4.030,3.954,3.983,5.130,1.594,2.026,1.715,1.782,4.116,4.728,4.835,4.524,4.724,4.304,4.865,4.239,3.727,3.706,3.915,4.477
0.560,4.641,4.995,4.788,4.949,2.826,2.550,2.620,2.802,3.843,4.052,3.981,4.007,5.158,1.615,2.055,1.739,1.807,4.168,4.765,4.870,4.577,4.756,4.346,4.897,4.296,3.772,3.743,3.991,4.505
0.570,4.679,5.018,4.827,4.976,2.872,2.577,2.649,2.849,3.880,4.075,4.001,4.032,5.184,1.630,2.087,1.762,1.835,4.221,4.797,4.909,4.622,4.796,4.389,4.931,4.338,3.819,3.784,4.061,4.534
0.580,4.715,5.041,4.857,5.000,2.925,2.600,2.681,2.895,3.911,4.099,4.028,4.056,5.217,1.651,2.118,1.787,1.864,4.269,4.834,4.944,4.674,4.827,4.424,4.959,4.390,3.877,3.821,4.120,4.561
0.590,4.755,5.063,4.887,5.023,2.966,2.627,2.714,2.961,3.943,4.122,4.055,4.080,5.243,1.678,2.151,1.807,1.890,4.323,4.864,4.977,4.718,4.853,4.465,4.986,4.435,3.929,3.861,4.186,4.586
0.600,4.786,5.086,4.915,5.048,3.024,2.651,2.758,3.030,3.974,4.141,4.075,4.105,5.274,1.703,2.176,1.834,1.918,4.375,4.904,5.010,4.764,4.883,4.512,5.010,4.485,3.979,3.904,4.245,4.611
0.610,4.821,5.106,4.950,5.075,3.089,2.691,2.812,3.105,4.003,4.165,4.099,4.131,5.302,1.730,2.201,1.859,1.940,4.412,4.933,5.042,4.805,4.910,4.558,5.038,4.529,4.026,3.945,4.309,4.635
0.620,4.859,5.129,4.980,5.102,3.155,2.726,2.867,3.177,4.031,4.191,4.121,4.155,5.332,1.754,2.226,1.884,1.968,4.450,4.965,5.072,4.839,4.938,4.603,5.061,4.574,4.072,3.984,4.361,4.662
0.630,4.887,5.150,5.005,5.129,3.208,2.781,2.924,3.249,4.058,4.217,4.145,4.176,5.359,1.778,2.256,1.906,1.993,4.504,4.993,5.096,4.871,4.962,4.652,5.084,4.617,4.118,4.021,4.417,4.684
0.640,4.918,5.171,5.031,5.148,3.266,2.824,2.973,3.305,4.089,4.244,4.169,4.200,5.398,1.798,2.281,1.931,2.014,4.544,5.019,5.126,4.901,4.991,4.685,5.110,4.659,4.173,4.058,4.461,4.705
0.650,4.952,5.192,5.057,5.171,3.329,2.878,3.035,3.365,4.113,4.263,4.194,4.221,5.428,1.830,2.310,1.960,2.041,4.587,5.046,5.157,4.937,5.015,4.721,5.136,4.696,4.211,4.098,4.517,4.728
0.660,4.978,5.212,5.086,5.189,3.386,2.939,3.088,3.421,4.136,4.285,4.215,4.242,5.459,1.863,2.334,1.985,2.064,4.634,5.072,5.186,4.973,5.040,4.750,5.162,4.746,4.259,4.137,4.565,4.751
0.670,5.005,5.231,5.116,5.207,3.451,3.007,3.146,3.495,4.168,4.300,4.238,4.265,5.496,1.891,2.360,2.009,2.092,4.681,5.099,5.215,5.010,5.065,4.781,5.192,4.787,4.312,4.173,4.613,4.774
0.680,5.034,5.254,5.140,5.231,3.518,3.079,3.205,3.544,4.191,4.320,4.263,4.286,5.525,1.922,2.384,2.035,2.122,4.730,5.123,5.239,5.039,5.091,4.819,5.216,4.820,4.352,4.209,4.649,4.797
0.690,5.059,5.272,5.174,5.253,3.590,3.167,3.264,3.604,4.213,4.337,4.281,4.309,5.565,1.954,2.407,2.066,2.153,4.773,5.149,5.263,5.068,5.116,4.847,5.236,4.856,4.390,4.246,4.684,4.821
0.700,5.087,5.292,5.202,5.274,3.655,3.255,3.327,3.656,4.236,4.354,4.300,4.328,5.600,1.982,2.433,2.094,2.182,4.813,5.175,5.282,5.091,5.142,4.877,5.261,4.890,4.432,4.286,4.712,4.843
0.710,5.112,5.309,5.226,5.297,3.722,3.323,3.401,3.718,4.260,4.370,4.320,4.347,5.636,2.016,2.457,2.125,2.208,4.855,5.200,5.305,5.116,5.168,4.909,5.280,4.925,4.475,4.322,4.754,4.867
0.720,5.137,5.330,5.248,5.319,3.793,3.414,3.466,3.771,4.286,4.383,4.337,4.367,5.674,2.047,2.485,2.157,2.238,4.898,5.224,5.323,5.146,5.193,4.936,5.301,4.961,4.517,4.362,4.791,4.887
0.730,5.165,5.351,5.273,5.342,3.854,3.483,3.547,3.824,4.313,4.404,4.357,4.387,5.712,2.080,2.507,2.187,2.265,4.934,5.246,5.346,5.172,5.218,4.962,5.325,5.000,4.552,4.405,4.824,4.909
0.740,5.186,5.373,5.298,5.364,3.911,3.561,3.636,3.874,4.336,4.423,4.372,4.407,5.753,2.120,2.529,2.218,2.296,4.972,5.267,5.367,5.201,5.240,4.991,5.350,5.035,4.581,4.453,4.867,4.932
0.750,5.208,5.392,5.320,5.384,3.965,3.637,3.703,3.917,4.358,4.446,4.392,4.433,5.804,2.157,2.551,2.248,2.325,5.014,5.289,5.388,5.228,5.265,5.020,5.374,5.069,4.611,4.496,4.906,4.952
0.760,5.239,5.413,5.344,5.404,4.010,3.723,3.770,3.961,4.381,4.463,4.412,4.456,5.842,2.195,2.577,2.280,2.353,5.049,5.310,5.408,5.259,5.287,5.047,5.398,5.095,4.646,4.546,4.933,4.971
0.770,5.263,5.432,5.367,5.422,4.063,3.798,3.831,4.000,4.404,4.477,4.432,4.475,5.882,2.234,2.605,2.311,2.386,5.081,5.332,5.428,5.284,5.309,5.073,5.418,5.123,4.683,4.587,4.967,4.987
0.780,5.284,5.451,5.389,5.441,4.104,3.860,3.893,4.040,4.427,4.494,4.448,4.496,5.924,2.262,2.632,2.346,2.420,5.120,5.354,5.447,5.310,5.330,5.096,5.440,5.150,4.721,4.634,4.989,5.005
0.790,5.308,5.471,5.412,5.461,4.148,3.932,3.952,4.075,4.447,4.511,4.470,4.517,5.968,2.301,2.656,2.372,2.453,5.154,5.378,5.467,5.335,5.353,5.128,5.459,5.173,4.750,4.671,5.011,5.023
0.800,5.327,5.490,5.435,5.480,4.185,3.993,4.005,4.116,4.471,4.530,4.493,4.535,6.020,2.337,2.683,2.402,2.478,5.186,5.405,5.488,5.360,5.380,5.158,5.477,5.207,4.783,4.716,5.039,5.040
0.810,5.349,5.507,5.455,5.501,4.219,4.051,4.050,4.146,4.495,4.547,4.514,4.557,6.065,2.379,2.709,2.432,2.508,5.217,5.426,5.511,5.381,5.402,5.186,5.497,5.239,4.824,4.756,5.065,5.056
0.820,5.369,5.527,5.475,5.523,4.253,4.094,4.092,4.180,4.520,4.563,4.539,4.577,6.115,2.415,2.739,2.464,2.536,5.245,5.449,5.535,5.408,5.430,5.211,5.519,5.272,4.863,4.793,5.092,5.078
0.830,5.391,5.545,5.495,5.545,4.290,4.139,4.136,4.211,4.538,4.579,4.561,4.600,6.164,2.444,2.775,2.495,2.568,5.282,5.471,5.558,5.431,5.453,5.238,5.541,5.309,4.893,4.833,5.115,5.105
0.840,5.415,5.565,5.512,5.567,4.326,4.175,4.185,4.248,4.564,4.601,4.585,4.621,6.213,2.488,2.806,2.527,2.605,5.310,5.497,5.579,5.457,5.478,5.274,5.563,5.335,4.924,4.875,5.140,5.129
0.850,5.443,5.584,5.532,5.591,4.367,4.223,4.231,4.283,4.588,4.623,4.606,4.646,6.265,2.530,2.833,2.564,2.643,5.347,5.524,5.599,5.485,5.507,5.304,5.585,5.365,4.965,4.911,5.163,5.149
0.860,5.469,5.609,5.552,5.617,4.406,4.270,4.272,4.323,4.617,4.643,4.624,4.668,6.320,2.574,2.867,2.601,2.676,5.384,5.553,5.620,5.513,5.526,5.336,5.606,5.395,5.000,4.952,5.187,5.174
0.870,5.494,5.631,5.578,5.644,4.434,4.315,4.316,4.363,4.639,4.669,4.648,4.689,6.389,2.619,2.896,2.642,2.707,5.418,5.576,5.648,5.541,5.551,5.365,5.629,5.425,5.035,4.995,5.210,5.197
0.880,5.524,5.656,5.608,5.663,4.470,4.359,4.360,4.400,4.662,4.693,4.672,4.710,6.448,2.670,2.925,2.684,2.750,5.448,5.606,5.672,5.574,5.579,5.401,5.651,5.463,5.068,5.039,5.237,5.219
0.890,5.555,5.675,5.639,5.688,4.508,4.407,4.406,4.431,4.692,4.718,4.695,4.729,6.515,2.714,2.957,2.742,2.794,5.486,5.633,5.702,5.609,5.603,5.430,5.677,5.497,5.099,5.076,5.263,5.242
0.900,5.586,5.697,5.662,5.722,4.547,4.447,4.455,4.468,4.721,4.745,4.721,4.753,6.588,2.766,2.987,2.796,2.833,5.520,5.668,5.724,5.641,5.629,5.469,5.705,5.528,5.130,5.114,5.284,5.269
0.910,5.616,5.720,5.696,5.748,4.591,4.489,4.496,4.519,4.749,4.770,4.750,4.781,6.672,2.808,3.020,2.848,2.882,5.557,5.703,5.755,5.675,5.654,5.500,5.733,5.560,5.163,5.156,5.309,5.297
0.920,5.655,5.753,5.720,5.770,4.631,4.530,4.555,4.566,4.774,4.803,4.781,4.811,6.759,2.864,3.063,2.899,2.929,5.593,5.737,5.792,5.711,5.687,5.533,5.767,5.593,5.196,5.199,5.338,5.326
0.930,5.689,5.790,5.747,5.798,4.677,4.587,4.602,4.614,4.801,4.833,4.815,4.839,6.855,2.925,3.112,2.967,2.977,5.635,5.777,5.826,5.745,5.713,5.561,5.802,5.628,5.232,5.249,5.376,5.359
0.940,5.722,5.827,5.777,5.828,4.730,4.631,4.657,4.671,4.838,4.872,4.847,4.875,6.959,2.988,3.167,3.031,3.040,5.675,5.819,5.870,5.780,5.750,5.591,5.838,5.670,5.274,5.305,5.412,5.396
0.950,5.775,5.872,5.806,5.866,4.775,4.695,4.727,4.724,4.867,4.922,4.880,4.910,7.064,3.067,3.225,3.104,3.107,5.729,5.864,5.914,5.822,5.789,5.630,5.875,5.714,5.310,5.360,5.461,5.438
0.960,5.827,5.910,5.843,5.904,4.835,4.773,4.800,4.791,4.913,4.972,4.912,4.945,7.197,3.150,3.296,3.175,3.172,5.793,5.915,5.970,5.863,5.834,5.685,5.913,5.756,5.363,5.416,5.505,5.485
0.970,5.894,5.963,5.884,5.953,4.899,4.843,4.891,4.894,4.955,5.028,4.952,4.993,7.376,3.285,3.386,3.310,3.290,5.854,5.969,6.030,5.903,5.879,5.746,5.967,5.807,5.430,5.476,5.550,5.540
0.980,5.980,6.029,5.930,6.016,4.999,4.920,4.997,5.053,5.018,5.114,4.993,5.076,7.574,3.502,3.543,3.508,3.449,5.971,6.035,6.093,5.970,5.953,5.834,6.057,5.860,5.529,5.578,5.625,5.612
0.990,6.101,6.119,6.026,6.104,5.140,5.094,5.169,5.388,5.085,5.259,5.072,5.249,7.915,3.793,3.790,3.868,3.742,6.764,6.230,6.207,6.072,6.105,5.991,6.169,5.949,5.668,5.734,5.729,5.708
1.000,7.420,7.381,8.000,7.619,7.022,6.547,6.067,7.274,6.316,7.371,6.036,6.935,9.968,4.921,5.111,4.664,5.909,9.906,7.730,7.298,7.932,8.153,6.885,7.432,6.292,6.613,7.936,8.024,6.927


==> data/data_10UE_BS10x10_rateEvo.csv <==
x_data,y_greedy,y_ddpg_2x128_gamma060
0,5198.537,363.447
24,5007.629,451.620
49,4998.743,471.633
74,4977.430,526.626
99,4986.222,605.768
124,4966.813,710.164
149,4940.414,824.370
174,4998.793,932.144
199,4957.646,1027.978
224,4942.684,1097.906
249,4970.022,1153.285
274,4979.456,1218.547
299,4984.967,1284.363
324,4944.332,1328.520
349,4977.855,1364.473
374,4990.780,1424.117
399,4961.330,1479.714
424,4924.543,1538.653
449,4936.124,1618.872
474,4927.837,1665.069
499,4929.860,1679.585


==> data/data_10UE_BS10x10_rateEvo_compare.csv <==
x_data,y_ddpg_2x128_gamma060_trainedDT_R3,y_ddpg_2x128_gamma060_DT,y_ddpg_2x128_gamma060_trainedDT_R,y_greedy,y_ddpg_2x128_gamma060,y_ddpg_2x128_gamma060_trainedDT_R1,y_ddpg_2x128_gamma060_trainedDT_R2,y_ddpg_2x128_gamma060_trainedDT
0,727.669,662.382,657.755,5198.537,363.447,643.041,769.230,458.945
24,1043.582,726.938,891.553,5007.629,451.620,1019.820,946.730,985.212
49,1330.322,855.212,1058.245,4998.743,471.633,1297.230,1142.881,1169.470
74,1885.367,1139.804,1432.198,4977.430,526.626,1757.120,1549.402,1539.056
99,2314.227,1421.781,1755.349,4986.222,605.768,2123.086,1928.017,1864.801
124,2628.692,1657.064,1985.116,4966.813,710.164,2456.718,2210.316,2099.277
149,2854.961,1824.757,2152.703,4940.414,824.370,2706.522,2445.553,2304.806
174,3035.474,1958.060,2276.424,4998.793,932.144,2894.106,2660.340,2492.692
199,3201.865,2096.080,2406.418,4957.646,1027.978,3029.766,2848.324,2628.042
224,3275.672,2169.130,2500.968,4942.684,1097.906,3144.644,3021.951,2725.515
249,3370.482,2212.334,2600.832,4970.022,1153.285,3280.454,3140.904,2842.449
274,3492.716,2295.678,2702.995,4979.456,1218.547,3388.738,3235.160,2967.343
299,3591.438,2377.230,2780.166,4984.967,1284.363,3490.133,3348.941,3045.267
324,3686.837,2420.343,2890.070,4944.332,1328.520,3580.324,3479.899,3132.844
349,3750.093,2490.943,2998.713,4977.855,1364.473,3649.035,3570.058,3207.937
374,3830.546,2557.065,3102.831,4990.780,1424.117,3725.743,3648.112,3270.656
399,3922.119,2590.992,3200.784,4961.330,1479.714,3816.978,3717.869,3375.995
424,4006.703,2626.850,3257.492,4924.543,1538.653,3899.637,3809.821,3451.919
449,4078.259,2687.125,3338.664,4936.124,1618.872,3960.918,3898.346,3519.990
474,4151.928,2750.202,3441.242,4927.837,1665.069,4024.494,3942.273,3603.154
499,4223.857,2757.396,3509.787,4929.860,1679.585,4073.880,4003.448,3630.536

